On the Potential of Lexico-logical Alignments for Semantic Parsing to SQL Queries

Large-scale semantic parsing datasets annotated with logical forms have enabled major advances in supervised approaches. But can richer supervision help even more? To explore the utility of fine-grained, lexical-level supervision, we introduce Squall, a dataset that enriches 11,276 WikiTableQuestions English-language questions with manually created SQL equivalents plus alignments between SQL and question fragments. Our annotation enables new training possibilities for encoder-decoder models, including approaches from machine translation previously precluded by the absence of alignments. We propose and test two methods: (1) supervised attention; (2) adopting an auxiliary objective of disambiguating references in the input queries to table columns. In 5-fold cross validation, these strategies improve over strong baselines by 4.4% execution accuracy. Oracle experiments suggest that annotated alignments can support further accuracy gains of up to 23.9%.

==> learning-curve-align.dat <==
perc,accexe
0,56.90
5,59.40
10,60.15,
20,60.69,
40,61.00,
100,61.30,


==> learning-curve.dat <==
perc,seq2seq,align
5,23.15,32.72
10,33.17,40.43
20,40.51,47.99
40,49.44,53.21
80,53.47,59.88
100,56.962,61.292

